Surface Quasigeostrophic Turbulence in Variable Stratification

Numerical and observational evidence indicates that, in regions where mixed-layer instability is active, the surface geostrophic velocity is largely induced by surface buoyancy anomalies. Yet, in these regions, the observed surface kinetic energy spectrum is steeper than predicted by uniformly stratified surface quasigeostrophic theory. By generalizing surface quasigeostrophic theory to account for variable stratification, we show that surface buoyancy anomalies can generate a variety of dynamical regimes depending on the stratification's vertical structure. Buoyancy anomalies generate longer range velocity fields over decreasing stratification and shorter range velocity fields over increasing stratification. As a result, the surface kinetic energy spectrum is steeper over decreasing stratification than over increasing stratification. An exception occurs if the near surface stratification is much larger than the deep ocean stratification. In this case, we find an extremely local turbulent regime with surface buoyancy homogenization and a steep surface kinetic energy spectrum, similar to equivalent barotropic turbulence. By applying the variable stratification theory to the wintertime North Atlantic, and assuming that mixed-layer instability acts as a narrowband small-scale surface buoyancy forcing, we obtain a predicted surface kinetic energy spectrum between $k^{-4/3}$ and $k^{-7/3}$, which is consistent with the observed wintertime $k^{-2}$ spectrum. We conclude by suggesting a method of measuring the buoyancy frequency's vertical structure using satellite observations.

==> Reviewers.txt <==
REVIEWER COMMENTS

Reviewer #1: The manuscript is greatly improved, and I appreciate very much the enhanced discussion of ocean observations, reconstruction techniques, and explaining where this work sits relative to what's known.  It's also always a pleasure to read a paper where great attention to detail is given even in the first submission. Happy to recommend publication.  


Reviewer #2: 
The paper has been substantially rewritten and is now much more easy to read. Also, the authors have taken into account most of my comments.

I have some regret that the paper does not go a step further in comparing the values of alpha they find using N^2 only with the ones they could directly compute through the transfer functions (relation between buoyancy and streamfunction) in the ECCO simulation. This would strengthen the paper in view of a better audience towards the oceanographic community.
I think it is not possible to do so here as the paper is long enough, but I encourage the authors to do so in a follow-up paper.

Nevertheless, I think the paper is suitable for publication, once the following remarks have been addressed.


---
Major points

1) It seems that there is a problem of sign when diagnosing the slope beta as  m~k^beta.

In the SQG limit, beta=1. This is what you have in Figure 1g. However in the other figures,  the value of beta is always negative while the slope is always positive! I think you messed up psi=m(k)theta and psi=m(k)theta.

Please correct the signs in the figures. There is also the same problem in the text.


2) Transfers of spectral densities Pi(k) and their interpretation.

- Recall that the Gkioulekas and Tung argument is based on the fact that there is a conservation law of the motion, i.e.
db/dt + u grad b =0

It is only in this case that you can derive (28) and (29) for Pi_P and Pi_E. Since you force at low wavenumbers (k_f<<1), you won't be able to observe the inverse cascade of Pi_E.
On the other hand, in the direct cascade of P, the transfer of E is in general quite small (almost negligible), at least in 2d turbulence (see Maltrud and Vallis, 1993 in Phys Fluids).

So computing Pi_E won't help you to interpret your simulations.


- In Foussard et al. (2017 in JFM), we computed spectral transfers of P in  decaying simulations of alpha turbulence. You might have a look to compare with your results.

- You are allowed to compute the kinetic energy transfer function as you have conservation of momentum (see Capet et al. 2008 in JFM where we showed that, in SQG, there is an inverse cascade of surface kinetic energy associated with a transfer of potential to kinetic energies). On the other hand, there is no (Lagrangian) conservation law for psi. So the transfer function of its variance is not meaningful. 

- I am a bit uncomfortable with your argument on the direction of the cascades of S and K based on Eqs. (50) and (51). The spectral fluxes are not just proportional to E, P, K or S, so you cannot infer directly the direction of the cascade from them: S and E can have the same spectrum but for different reasons.

- Concerning the change in slope of Pi_P at large k for the case sigma>sigma_pyc, can you do another simulation with a higher resolution to check if it does not depend on the resolution? In Capet et al. 2008, we found that the transfer function in the high wavenumber regime was very sensitive to the spatial resolution.

- My last suggestion concerning the transfer functions is to replace Figure 3 by a figure where you show on one hand Pi_P for the different simulations and on the other hand Pi_K for the 3 cases. Same thing for Figure 8.


3) On Figure 4, there is a strange region with very high values of L_pyc (>120) surrounded by a region with values around 80 in the Gulf Stream region. Could you elaborate on that?

==> SQG turbulence in variable stratification (revision II)/Reviewers.txt <==
REVIEWER COMMENTS

Reviewer #1: The manuscript is greatly improved, and I appreciate very much the enhanced discussion of ocean observations, reconstruction techniques, and explaining where this work sits relative to what's known.  It's also always a pleasure to read a paper where great attention to detail is given even in the first submission. Happy to recommend publication.  


Reviewer #2: 
The paper has been substantially rewritten and is now much more easy to read. Also, the authors have taken into account most of my comments.

I have some regret that the paper does not go a step further in comparing the values of alpha they find using N^2 only with the ones they could directly compute through the transfer functions (relation between buoyancy and streamfunction) in the ECCO simulation. This would strengthen the paper in view of a better audience towards the oceanographic community.
I think it is not possible to do so here as the paper is long enough, but I encourage the authors to do so in a follow-up paper.

Nevertheless, I think the paper is suitable for publication, once the following remarks have been addressed.


---
Major points

1) It seems that there is a problem of sign when diagnosing the slope beta as  m~k^beta.

In the SQG limit, beta=1. This is what you have in Figure 1g. However in the other figures,  the value of beta is always negative while the slope is always positive! I think you messed up psi=m(k)theta and psi=m(k)theta.

Please correct the signs in the figures. There is also the same problem in the text.


2) Transfers of spectral densities Pi(k) and their interpretation.

- Recall that the Gkioulekas and Tung argument is based on the fact that there is a conservation law of the motion, i.e.
db/dt + u grad b =0

It is only in this case that you can derive (28) and (29) for Pi_P and Pi_E. Since you force at low wavenumbers (k_f<<1), you won't be able to observe the inverse cascade of Pi_E.
On the other hand, in the direct cascade of P, the transfer of E is in general quite small (almost negligible), at least in 2d turbulence (see Maltrud and Vallis, 1993 in Phys Fluids).

So computing Pi_E won't help you to interpret your simulations.


- In Foussard et al. (2017 in JFM), we computed spectral transfers of P in  decaying simulations of alpha turbulence. You might have a look to compare with your results.

- You are allowed to compute the kinetic energy transfer function as you have conservation of momentum (see Capet et al. 2008 in JFM where we showed that, in SQG, there is an inverse cascade of surface kinetic energy associated with a transfer of potential to kinetic energies). On the other hand, there is no (Lagrangian) conservation law for psi. So the transfer function of its variance is not meaningful. 

- I am a bit uncomfortable with your argument on the direction of the cascades of S and K based on Eqs. (50) and (51). The spectral fluxes are not just proportional to E, P, K or S, so you cannot infer directly the direction of the cascade from them: S and E can have the same spectrum but for different reasons.

- Concerning the change in slope of Pi_P at large k for the case sigma>sigma_pyc, can you do another simulation with a higher resolution to check if it does not depend on the resolution? In Capet et al. 2008, we found that the transfer function in the high wavenumber regime was very sensitive to the spatial resolution.

- My last suggestion concerning the transfer functions is to replace Figure 3 by a figure where you show on one hand Pi_P for the different simulations and on the other hand Pi_K for the 3 cases. Same thing for Figure 8.


3) On Figure 4, there is a strange region with very high values of L_pyc (>120) surrounded by a region with values around 80 in the Gulf Stream region. Could you elaborate on that?
